Efficient MPI-based Communication for GPU-Accelerated Dask Applications

Dask is a popular parallel and distributed computing framework, which rivals Apache Spark to enable task-based scalable processing of big data. The Dask Distributed library forms the basis of this computing engine and provides support for adding new communication devices. It currently has two communication devices: one for TCP and the other for high-speed networks using UCX-Py -- a Cython wrapper to UCX. This paper presents the design and implementation of a new communication backend for Dask -- called MPI4Dask -- that is targeted for modern HPC clusters built with GPUs. MPI4Dask exploits mpi4py over MVAPICH2-GDR, which is a GPU-aware implementation of the Message Passing Interface (MPI) standard. MPI4Dask provides point-to-point asynchronous I/O communication coroutines, which are non-blocking concurrent operations defined using the async/await keywords from the Python's asyncio framework. Our latency and throughput comparisons suggest that MPI4Dask outperforms UCX by 6x for 1 Byte message and 4x for large messages (2 MBytes and beyond) respectively. We also conduct comparative performance evaluation of MPI4Dask with UCX using two benchmark applications: 1) sum of cuPy array with its transpose, and 2) cuDF merge. MPI4Dask speeds up the overall execution time of the two applications by an average of 3.47x and 3.11x respectively on an in-house cluster built with NVIDIA Tesla V100 GPUs for 1-6 Dask workers. We also perform scalability analysis of MPI4Dask against UCX for these applications on TACC's Frontera (GPU) system with upto 32 Dask workers on 32 NVIDIA Quadro RTX 5000 GPUs and 256 CPU cores. MPI4Dask speeds up the execution time for cuPy and cuDF applications by an average of 1.71x and 2.91x respectively for 1-32 Dask workers on the Frontera (GPU) system.

==> HiPC20/results/comet_pingpong_bw_large.dat <==
#size 		UCR			UCX-Tag	UCR-Py	UCX-Py
#1	0.00	0.00	0.00	0.00
#2	0.01	0.01	0.00	0.00
#4	0.01	0.01	0.00	0.00
#8	0.03	0.03	0.00	0.00
#16	0.05	0.06	0.00	0.00
#32	0.10	0.11	0.01	0.00
#64	0.20	0.21	0.02	0.01
#128	0.27	0.35	0.03	0.01
#256	0.66	0.64	0.07	0.02
#512	1.30	1.29	0.13	0.04
#1K	2.33	2.27	0.27	0.08
#2K	4.12	3.91	0.50	0.16
#4K	6.38	6.94	0.91	0.30
8K	10.24	12.95	1.96	0.49
16K	15.81	19.24	3.65	0.89
32K	20.06	26.70	6.09	1.90
64K	26.36	33.11	10.18	3.75
128K	33.45	38.64	16.42	6.71
256K	36.34	36.53	23.88	11.11
512K	41.23	41.02	30.60	17.67
1M	42.04	43.36	36.35	25.18
2M	42.12	43.37	39.17	31.58
4M	43.46	44.41	41.31	36.94
8M	43.70	43.50	42.90	39.25
16M	41.13	42.15	38.88	40.81
32M	40.40	44.41	39.36	39.11



==> HiPC20/results/comet_pingpong_lat_large.dat <==
#size Blink-Native	UCX-Tag	Blink-Py	UCX-Py
#1	2.49	2.10	30.58	96.85
#2	2.51	2.28	33.06	95.44
#4	2.39	2.29	29.76	95.08
#8	2.36	2.29	29.55	96.35
#16	2.60	2.12	29.66	96.73
#32	2.47	2.36	29.72	95.42
#64	2.62	2.45	30.05	96.32
#128	3.75	2.96	32.29	98.25
#256	3.08	3.21	30.42	97.12
#512	3.14	3.16	30.62	102.32
#1K	3.51	3.61	30.83	102.54
#2K	3.98	4.19	32.55	100.17
#4K	5.14	4.72	36.09	109.06
8K	6.40	5.06	33.36	135.04
16K	8.29	6.81	35.89	147.91
32K	13.07	9.82	43.08	137.62
64K	19.89	15.84	51.53	139.65
128K	31.35	27.14	63.86	156.30
256K	57.71	57.41	87.83	188.75
512K	101.73	102.26	137.09	237.34
1M	199.54	193.47	230.74	333.09
2M	398.36	386.84	428.37	531.24
4M	772.09	755.56	812.18	908.32
8M	1535.71	1542.78	1564.38	1709.65
16M	3263.28	3184.41	3451.91	3288.51
32M	6643.89	6044.41	6819.97	6863.81


==> HiPC20/results/comet_pingpong_lat_small.dat <==
#size Blink-Native	UCX-Tag	Blink-Py	UCX-Py
1	2.49	2.10	30.58	96.85
2	2.51	2.28	33.06	95.44
4	2.39	2.29	29.76	95.08
8	2.36	2.29	29.55	96.35
16	2.60	2.12	29.66	96.73
32	2.47	2.36	29.72	95.42
64	2.62	2.45	30.05	96.32
128	3.75	2.96	32.29	98.25
256	3.08	3.21	30.42	97.12
512	3.14	3.16	30.62	102.32
1K	3.51	3.61	30.83	102.54
2K	3.98	4.19	32.55	100.17
4K	5.14	4.72	36.09	109.06
#8K	6.40	5.06	33.36	135.04
#16K	8.29	6.81	35.89	147.91
#32K	13.07	9.82	43.08	137.62
#64K	19.89	15.84	51.53	139.65
#128K	31.35	27.14	63.86	156.30
#256K	57.71	57.41	87.83	188.75
#512K	101.73	102.26	137.09	237.34
#1M	199.54	193.47	230.74	333.09
#2M	398.36	386.84	428.37	531.24
#4M	772.09	755.56	812.18	908.32
#8M	1535.71	1542.78	1564.38	1709.65
#16M	3263.28	3184.41	3451.91	3288.51
#32M	6643.89	6044.41	6819.97	6863.81



==> HiPC20/results/haswell_pingpong_bw_large.dat <==
#size 		UCR			UCX-Tag	UCR-Py	UCX-Py(LM)	UCX-Py (TPM)
#1	0.01	0.01	0.00	0.00	0.00
#2	0.01	0.01	0.00	0.00	0.00
#4	0.03	0.02	0.00	0.00	0.00
#8	0.05	0.05	0.00	0.00	0.00
#16	0.10	0.09	0.00	0.00	0.00
#32	0.21	0.19	0.01	0.00	0.00
#64	0.41	0.35	0.02	0.01	0.01
#128	0.43	0.51	0.04	0.02	0.01
#256	1.25	0.98	0.08	0.04	0.02
#512	2.61	1.84	0.15	0.07	0.05
#1K	4.76	3.40	0.30	0.13	0.09
#2K	8.23	6.10	0.60	0.27	0.18
#4K	12.05	9.22	1.15	0.53	0.35
8K	13.88	12.80	2.16	0.77	0.54
16K	22.18	19.58	3.98	1.53	1.08
32K	33.52	28.52	7.12	3.06	2.16
64K	51.10	46.26	12.42	6.12	4.31
128K	65.87	61.24	22.23	12.47	8.62
256K	81.98	79.03	36.32	21.22	15.66
512K	90.92	93.62	54.55	37.40	25.07
1M	99.05	98.59	73.31	54.57	40.74
2M	101.04	102.60	85.80	72.93	59.62
4M	102.00	104.84	94.77	87.81	71.62
8M	103.25	106.07	98.18	97.25	82.34
16M	103.04	104.67	99.37	102.33	93.05
32M	102.75	104.88	100.59	104.85	99.61


==> HiPC20/results/haswell_pingpong_lat_large.dat <==
#size 	Blink-Native	UCX-Tag	Blink-Py	UCX-Py (LM) UCX-Py (TPM)
#1			1.45		1.364	28.86	54.66	87.76
#2			1.24		1.367	28.41	54.59	86.90
#4			1.18		1.366	28.30	54.47	87.04
#8			1.20		1.36	28.36	54.24	87.04
#16			1.25		1.378	28.32	54.39	87.05
#32			1.24		1.369	28.26	54.36	86.86
#64			1.24		1.463	28.39	54.32	86.93
#128			2.39		2.004	26.39	55.54	88.08
#256			1.64		2.096	26.84	55.11	87.98
#512			1.57		2.231	26.82	55.52	88.25
#1K			1.72		2.412	27.07	61.08	93.46
#2K			1.99		2.688	27.40	60.99	93.51
#4K			2.72		3.554	28.44	61.32	93.80
8K			4.72		5.12	30.32	84.73	121.56
16K			5.91		6.693	32.91	85.60	121.51
32K			7.82		9.192	36.82	85.70	121.55
64K			10.26		11.334	42.21	85.65	121.68
128K		15.92		17.122	47.18	84.12	121.63
256K		25.58		26.537	57.74	98.83	133.95
512K		46.13		44.8	76.89	112.14	167.33
1M			84.69		85.083	114.43	153.71	205.92
2M			166.05		163.52	195.54	230.03	281.42
4M			328.97		320.04	354.05	382.11	468.51
8M			649.97		632.67	683.52	690.09	815.01
16M			1302.56		1282.31	1350.68	1311.65	1442.44
32M			2612.63		2559.46	2668.66	2560.11	2694.79

==> HiPC20/results/haswell_pingpong_lat_small.dat <==
#size 	Blink-Native	UCX-Tag	Blink-Py	UCX-Py (LM) UCX-Py (TPM)
1			1.45		1.364	28.86	54.66	87.76
2			1.24		1.367	28.41	54.59	86.90
4			1.18		1.366	28.30	54.47	87.04
8			1.20		1.36	28.36	54.24	87.04
16			1.25		1.378	28.32	54.39	87.05
32			1.24		1.369	28.26	54.36	86.86
64			1.24		1.463	28.39	54.32	86.93
128			2.39		2.004	26.39	55.54	88.08
256			1.64		2.096	26.84	55.11	87.98
512			1.57		2.231	26.82	55.52	88.25
1K			1.72		2.412	27.07	61.08	93.46
2K			1.99		2.688	27.40	60.99	93.51
4K			2.72		3.554	28.44	61.32	93.80
#8K			4.72		5.12	30.32	84.73	121.56
#16K			5.91		6.693	32.91	85.60	121.51
#32K			7.82		9.192	36.82	85.70	121.55
#64K			10.26		11.334	42.21	85.65	121.68
#128K		15.92		17.122	47.18	84.12	121.63
#256K		25.58		26.537	57.74	98.83	133.95
#512K		46.13		44.8	76.89	112.14	167.33
#1M			84.69		85.083	114.43	153.71	205.92
#2M			166.05		163.52	195.54	230.03	281.42
#4M			328.97		320.04	354.05	382.11	468.51
#8M			649.97		632.67	683.52	690.09	815.01
#16M			1302.56		1282.31	1350.68	1311.65	1442.44
#32M			2612.63		2559.46	2668.66	2560.11	2694.79
